Study of the $b \to d \ell\ell$ transitions in the Standard Model and test of New Physics sensitivities

After incorporating all the available experimental data and the most up-to-date Lattice and light cone sum rule (LCSR) inputs on the form factors, we analyze the exclusive $b\to u\ell\nu_{\ell}$ and $b\to d\ell \ell$ decays simultaneously. We have extracted the shape of all the associated form factors using which we provide predictions in the standard model for the branching ratios, direct CP asymmetries and isospin asymmetry for $B\to\pi\ell \ell$ and various angular observables for $B\to\rho\ell \ell$ transitions. Also, we have tested the sensitivities of these observables towards physics beyond the standard model (BSM).For the $B\to\rho\ell \ell$ decays, we have defined tagged and untagged observables and predicted them in the SM and BSM. In the context of BSM, we have found some compelling information. The respective predictions in a few benchmark scenarios are given, which can be tested in the experiments at the LHCb and the Belle.

==> fitcorrB2pi.json <==
{
	"fplusa0Pi_fplusa1Pi":0.23428170163294987,
	"fplusa0Pi_fplusa2Pi":0.16476572251593347,
	"fplusa0Pi_fplusa3Pi":0.1680818194547438,
	"fplusa0Pi_f0a1Pi":0.7491739978857087,
	"fplusa0Pi_f0a2Pi":0.6099904048213254,
	"fplusa0Pi_f0a3Pi":0.5189327041879864,
	"fplusa0Pi_fTa0Pi":0.5263988823509284,
	"fplusa0Pi_fTa1Pi":-1.7980721101151054e-2,
	"fplusa0Pi_fTa2Pi":-7.061229806472319e-2,
	"fplusa0Pi_fTa3Pi":-7.379489003871198e-2,
	"fplusa0Pi_A0a1Rho":-4.619018724718095e-2,
	"fplusa0Pi_A0a2Rho":5.523567755365107e-3,
	"fplusa0Pi_A1a0Rho":0.2770203076024141,
	"fplusa0Pi_A1a1Rho":5.237213311023907e-3,
	"fplusa0Pi_A1a2Rho":-3.6341498301659505e-3,
	"fplusa0Pi_Va0Rho":0.24241612900921025,
	"fplusa0Pi_Va1Rho":-1.0475598899146548e-2,
	"fplusa0Pi_Va2Rho":-2.136720016024276e-2,
	"fplusa0Pi_A2a0Rho":0.18504472600520527,
	"fplusa0Pi_A2a1Rho":-7.852271477739363e-2,
	"fplusa0Pi_A2a2Rho":-5.019090424057307e-2,
	"fplusa0Pi_T1a0Rho":0.22978320513216327,
	"fplusa0Pi_T1a1Rho":-1.1089496049109766e-2,
	"fplusa0Pi_T1a2Rho":-1.9703062528002892e-2,
	"fplusa0Pi_T2a1Rho":3.126308429627053e-3,
	"fplusa0Pi_T2a2Rho":-1.6636841500845198e-2,
	"fplusa0Pi_T3a0Rho":0.18515228958832067,
	"fplusa0Pi_T3a1Rho":-0.117776513852534,
	"fplusa0Pi_T3a2Rho":2.719713974862951e-2,
	"fplusa0Pi_Vub":-0.7770349342279521,
	"fplusa0Pi_Vtbtdcosβ":-6.370257573084273e-2,
	"fplusa0Pi_Vtbtdsinβ":-3.345880728363548e-2,
	"fplusa0Pi_Vudcosγ":-1.3470338310918341e-3,
	"fplusa0Pi_Vudsinγ":1.3468856635301134e-3,
	"fplusa0Pi_fBPipar":-2.44580881967482e-3,
	"fplusa0Pi_λBp":1.7990882725250998e-3,
	"fplusa1Pi_fplusa2Pi":0.9190160103478279,
	"fplusa1Pi_fplusa3Pi":0.8751515533750635,
	"fplusa1Pi_f0a1Pi":0.4358025749945906,
	"fplusa1Pi_f0a2Pi":0.44943054326561493,
	"fplusa1Pi_f0a3Pi":0.4163720284389211,
	"fplusa1Pi_fTa0Pi":6.067569619501279e-2,
	"fplusa1Pi_fTa1Pi":0.21600394477585547,
	"fplusa1Pi_fTa2Pi":0.1597447946560704,
	"fplusa1Pi_fTa3Pi":0.12294172054045556,
	"fplusa1Pi_A0a1Rho":1.1753227560839612e-2,
	"fplusa1Pi_A0a2Rho":-1.4054878892167154e-3,
	"fplusa1Pi_A1a0Rho":-7.048862341263995e-2,
	"fplusa1Pi_A1a1Rho":-1.3326241675670736e-3,
	"fplusa1Pi_A1a2Rho":9.247199998317296e-4,
	"fplusa1Pi_Va0Rho":-6.168348946967617e-2,
	"fplusa1Pi_Va1Rho":2.66554662439595e-3,
	"fplusa1Pi_Va2Rho":5.436946260418125e-3,
	"fplusa1Pi_A2a0Rho":-4.70851690216067e-2,
	"fplusa1Pi_A2a1Rho":1.9980333280192712e-2,
	"fplusa1Pi_A2a2Rho":1.2771221642100719e-2,
	"fplusa1Pi_T1a0Rho":-5.8469005226710884e-2,
	"fplusa1Pi_T1a1Rho":2.8217545406756268e-3,
	"fplusa1Pi_T1a2Rho":5.013501597170506e-3,
	"fplusa1Pi_T2a1Rho":-7.954982776548979e-4,
	"fplusa1Pi_T2a2Rho":4.233292733933017e-3,
	"fplusa1Pi_T3a0Rho":-4.711253888834467e-2,
	"fplusa1Pi_T3a1Rho":2.9968576685416505e-2,
	"fplusa1Pi_T3a2Rho":-6.920391354096899e-3,
	"fplusa1Pi_Vub":0.19771880022550672,
	"fplusa1Pi_Vtbtdcosβ":3.264145435247217e-3,
	"fplusa1Pi_Vtbtdsinβ":1.7360197558224403e-3,
	"fplusa1Pi_Vudcosγ":1.593636789221864e-5,
	"fplusa1Pi_Vudsinγ":-1.5940721232764422e-5,
	"fplusa1Pi_fBPipar":-1.0175226899664887e-4,
	"fplusa1Pi_λBp":1.0160860321754574e-3,
	"fplusa2Pi_fplusa3Pi":0.986266838616739,
	"fplusa2Pi_f0a1Pi":0.34286888839863383,
	"fplusa2Pi_f0a2Pi":0.35703195939608623,
	"fplusa2Pi_f0a3Pi":0.3256471757196373,
	"fplusa2Pi_fTa0Pi":4.0382075132239785e-2,
	"fplusa2Pi_fTa1Pi":0.17390648827304134,
	"fplusa2Pi_fTa2Pi":0.18053987623318857,
	"fplusa2Pi_fTa3Pi":0.1518022365837831,
	"fplusa2Pi_A0a1Rho":1.0557589852210546e-2,
	"fplusa2Pi_A0a2Rho":-1.262509774424973e-3,
	"fplusa2Pi_A1a0Rho":-6.33179244922577e-2,
	"fplusa2Pi_A1a1Rho":-1.1970583667770963e-3,
	"fplusa2Pi_A1a2Rho":8.306496607684766e-4,
	"fplusa2Pi_Va0Rho":-5.5408523242057944e-2,
	"fplusa2Pi_Va1Rho":2.3943846783043036e-3,
	"fplusa2Pi_Va2Rho":4.883854104660076e-3,
	"fplusa2Pi_A2a0Rho":-4.229526741304921e-2,
	"fplusa2Pi_A2a1Rho":1.7947764798290005e-2,
	"fplusa2Pi_A2a2Rho":1.1472024965994846e-2,
	"fplusa2Pi_T1a0Rho":-5.252104352230029e-2,
	"fplusa2Pi_T1a1Rho":2.5347018042352334e-3,
	"fplusa2Pi_T1a2Rho":4.503485813777086e-3,
	"fplusa2Pi_T2a1Rho":-7.145734650475896e-4,
	"fplusa2Pi_T2a2Rho":3.8026463946047627e-3,
	"fplusa2Pi_T3a0Rho":-4.2319852985465846e-2,
	"fplusa2Pi_T3a1Rho":2.691991961027954e-2,
	"fplusa2Pi_T3a2Rho":-6.21639061739659e-3,
	"fplusa2Pi_Vub":0.17760517168978862,
	"fplusa2Pi_Vtbtdcosβ":6.217794661664721e-3,
	"fplusa2Pi_Vtbtdsinβ":3.281883239897648e-3,
	"fplusa2Pi_Vudcosγ":9.192978258938827e-5,
	"fplusa2Pi_Vudsinγ":-9.192658335438212e-5,
	"fplusa2Pi_fBPipar":1.9397024853063185e-5,
	"fplusa2Pi_λBp":7.656919915003485e-4,
	"fplusa3Pi_f0a1Pi":0.3420424964085714,
	"fplusa3Pi_f0a2Pi":0.3327074654768343,
	"fplusa3Pi_f0a3Pi":0.2793224873243261,
	"fplusa3Pi_fTa0Pi":7.465227251658894e-2,
	"fplusa3Pi_fTa1Pi":0.10855824899229673,
	"fplusa3Pi_fTa2Pi":0.1287981955708708,
	"fplusa3Pi_fTa3Pi":0.11077828671638774,
	"fplusa3Pi_A0a1Rho":8.922035713905733e-3,
	"fplusa3Pi_A0a2Rho":-1.0669250704241067e-3,
	"fplusa3Pi_A1a0Rho":-5.350887764710589e-2,
	"fplusa3Pi_A1a1Rho":-1.0116132232390654e-3,
	"fplusa3Pi_A1a2Rho":7.019675932522958e-4,
	"fplusa3Pi_Va0Rho":-4.682478010043776e-2,
	"fplusa3Pi_Va1Rho":2.023452881925524e-3,
	"fplusa3Pi_Va2Rho":4.12726023204568e-3,
	"fplusa3Pi_A2a0Rho":-3.574299548200157e-2,
	"fplusa3Pi_A2a1Rho":1.5167344134093218e-2,
	"fplusa3Pi_A2a2Rho":9.694808937476845e-3,
	"fplusa3Pi_T1a0Rho":-4.438462116800295e-2,
	"fplusa3Pi_T1a1Rho":2.1420324466134475e-3,
	"fplusa3Pi_T1a2Rho":3.8058175994751193e-3,
	"fplusa3Pi_T2a1Rho":-6.03873617428348e-4,
	"fplusa3Pi_T2a2Rho":3.2135503855452757e-3,
	"fplusa3Pi_T3a0Rho":-3.576377232200153e-2,
	"fplusa3Pi_T3a1Rho":2.274955624725775e-2,
	"fplusa3Pi_T3a2Rho":-5.253363682087789e-3,
	"fplusa3Pi_Vub":0.15009104416560098,
	"fplusa3Pi_Vtbtdcosβ":5.358430772751155e-3,
	"fplusa3Pi_Vtbtdsinβ":2.8280435083107656e-3,
	"fplusa3Pi_Vudcosγ":7.984549929194593e-5,
	"fplusa3Pi_Vudsinγ":-7.984383002364567e-5,
	"fplusa3Pi_fBPipar":-6.24475235798078e-6,
	"fplusa3Pi_λBp":7.268308837310445e-4,
	"f0a1Pi_f0a2Pi":0.9590935745860472,
	"f0a1Pi_f0a3Pi":0.882873324553684,
	"f0a1Pi_fTa0Pi":0.3679780235270706,
	"f0a1Pi_fTa1Pi":8.801463186904653e-2,
	"f0a1Pi_fTa2Pi":-3.360082144852929e-3,
	"f0a1Pi_fTa3Pi":-2.3481605488430753e-2,
	"f0a1Pi_A0a1Rho":-2.7865647371499224e-2,
	"f0a1Pi_A0a2Rho":3.3322616875286473e-3,
	"f0a1Pi_A1a0Rho":0.16712099834285837,
	"f0a1Pi_A1a1Rho":3.159509584857351e-3,
	"f0a1Pi_A1a2Rho":-2.192412365013023e-3,
	"f0a1Pi_Va0Rho":0.14624496610037513,
	"f0a1Pi_Va1Rho":-6.3197263818653045e-3,
	"f0a1Pi_Va2Rho":-1.2890418949704295e-2,
	"f0a1Pi_A2a0Rho":0.11163390733236127,
	"f0a1Pi_A2a1Rho":-4.737123642583594e-2,
	"f0a1Pi_A2a2Rho":-3.027920262240926e-2,
	"f0a1Pi_T1a0Rho":0.13862376724822617,
	"f0a1Pi_T1a1Rho":-6.690078669282999e-3,
	"f0a1Pi_T1a2Rho":-1.1886476874529373e-2,
	"f0a1Pi_T2a1Rho":1.8860414617473224e-3,
	"f0a1Pi_T2a2Rho":-1.0036684981541626e-2,
	"f0a1Pi_T3a0Rho":0.11169879836346112,
	"f0a1Pi_T3a1Rho":-7.105229485424121e-2,
	"f0a1Pi_T3a2Rho":1.640750884366607e-2,
	"f0a1Pi_Vub":-0.4687701601351054,
	"f0a1Pi_Vtbtdcosβ":-4.274441997336681e-2,
	"f0a1Pi_Vtbtdsinβ":-2.244370026687458e-2,
	"f0a1Pi_Vudcosγ":-9.21468000416011e-4,
	"f0a1Pi_Vudsinγ":9.213653794849901e-4,
	"f0a1Pi_fBPipar":-1.7006952405384684e-3,
	"f0a1Pi_λBp":1.5233150730372743e-3,
	"f0a2Pi_f0a3Pi":0.9775438928942275,
	"f0a2Pi_fTa0Pi":0.2936388253259403,
	"f0a2Pi_fTa1Pi":9.886394704984876e-2,
	"f0a2Pi_fTa2Pi":2.177164408119345e-2,
	"f0a2Pi_fTa3Pi":1.2772670549527868e-3,
	"f0a2Pi_A0a1Rho":-2.0308598673087853e-2,
	"f0a2Pi_A0a2Rho":2.4285660542354157e-3,
	"f0a2Pi_A1a0Rho":0.12179847250424514,
	"f0a2Pi_A1a1Rho":2.3026636096768124e-3,
	"f0a2Pi_A1a2Rho":-1.5978391692657524e-3,
	"f0a2Pi_Va0Rho":0.10658393415002017,
	"f0a2Pi_Va1Rho":-4.605842638505535e-3,
	"f0a2Pi_Va2Rho":-9.394590467874825e-3,
	"f0a2Pi_A2a0Rho":8.135925184498469e-2,
	"f0a2Pi_A2a1Rho":-3.452435238250688e-2,
	"f0a2Pi_A2a2Rho":-2.2067607689190704e-2,
	"f0a2Pi_T1a0Rho":0.10102957301020374,
	"f0a2Pi_T1a1Rho":-4.875756912254697e-3,
	"f0a2Pi_T1a2Rho":-8.662913345002155e-3,
	"f0a2Pi_T2a1Rho":1.3745547920197337e-3,
	"f0a2Pi_T2a2Rho":-7.314777388123381e-3,
	"f0a2Pi_T3a0Rho":8.140654469594674e-2,
	"f0a2Pi_T3a1Rho":-5.178320538400848e-2,
	"f0a2Pi_T3a2Rho":1.1957860080866255e-2,
	"f0a2Pi_Vub":-0.341641625087041,
	"f0a2Pi_Vtbtdcosβ":-3.2943220640548644e-2,
	"f0a2Pi_Vtbtdsinβ":-1.729474985580386e-2,
	"f0a2Pi_Vudcosγ":-7.167237577905245e-4,
	"f0a2Pi_Vudsinγ":7.166433223452696e-4,
	"f0a2Pi_fBPipar":-1.3360637230471518e-3,
	"f0a2Pi_λBp":1.3033297676020676e-3,
	"f0a3Pi_fTa0Pi":0.24806753718684,
	"f0a3Pi_fTa1Pi":9.29886055261296e-2,
	"f0a3Pi_fTa2Pi":3.2527378776794375e-2,
	"f0a3Pi_fTa3Pi":1.4143822278734163e-2,
	"f0a3Pi_A0a1Rho":-1.6379523464360893e-2,
	"f0a3Pi_A0a2Rho":1.9587148926635857e-3,
	"f0a3Pi_A1a0Rho":9.823429821133685e-2,
	"f0a3Pi_A1a1Rho":1.8571706119316557e-3,
	"f0a3Pi_A1a2Rho":-1.2887075364774883e-3,
	"f0a3Pi_Va0Rho":8.596329458454949e-2,
	"f0a3Pi_Va1Rho":-3.7147569256258577e-3,
	"f0a3Pi_Va2Rho":-7.577032639406103e-3,
	"f0a3Pi_A2a0Rho":6.561879507735893e-2,
	"f0a3Pi_A2a1Rho":-2.7844975866823225e-2,
	"f0a3Pi_A2a2Rho":-1.779821955053936e-2,
	"f0a3Pi_T1a0Rho":8.148352766002416e-2,
	"f0a3Pi_T1a1Rho":-3.932451275266026e-3,
	"f0a3Pi_T1a2Rho":-6.98691203111848e-3,
	"f0a3Pi_T2a1Rho":1.1086216647095968e-3,
	"f0a3Pi_T2a2Rho":-5.899597987730293e-3,
	"f0a3Pi_T3a0Rho":6.56569382488549e-2,
	"f0a3Pi_T3a1Rho":-4.176478354319676e-2,
	"f0a3Pi_T3a2Rho":9.64439018816345e-3,
	"f0a3Pi_Vub":-0.275544714068883,
	"f0a3Pi_Vtbtdcosβ":-2.7330485197650474e-2,
	"f0a3Pi_Vtbtdsinβ":-1.4347096766511342e-2,
	"f0a3Pi_Vudcosγ":-5.971754107377114e-4,
	"f0a3Pi_Vudsinγ":5.971081477818451e-4,
	"f0a3Pi_fBPipar":-1.1184226128903303e-3,
	"f0a3Pi_λBp":1.1334884502918322e-3,
	"fTa0Pi_fTa1Pi":-1.744051172375639e-2,
	"fTa0Pi_fTa2Pi":-0.24346700659705636,
	"fTa0Pi_fTa3Pi":-0.2711809775023164,
	"fTa0Pi_A0a1Rho":-2.590412728664562e-2,
	"fTa0Pi_A0a2Rho":3.0976969512095404e-3,
	"fTa0Pi_A1a0Rho":0.15535700842080352,
	"fTa0Pi_A1a1Rho":2.937105223456467e-3,
	"fTa0Pi_A1a2Rho":-2.038083960897321e-3,
	"fTa0Pi_Va0Rho":0.13595048291504477,
	"fTa0Pi_Va1Rho":-5.874867876918072e-3,
	"fTa0Pi_Va2Rho":-1.1983035915143728e-2,
	"fTa0Pi_A2a0Rho":0.1037757675782954,
	"fTa0Pi_A2a1Rho":-4.403667791172945e-2,
	"fTa0Pi_A2a2Rho":-2.8147787432037386e-2,
	"fTa0Pi_T1a0Rho":0.12886575588498694,
	"fTa0Pi_T1a1Rho":-6.219150307046722e-3,
	"fTa0Pi_T1a2Rho":-1.1049763382227813e-2,
	"fTa0Pi_T2a1Rho":1.7532791340516317e-3,
	"fTa0Pi_T2a2Rho":-9.33018213542572e-3,
	"fTa0Pi_T3a0Rho":0.10383609079659079,
	"fTa0Pi_T3a1Rho":-6.605077805567111e-2,
	"fTa0Pi_T3a2Rho":1.525255063615695e-2,
	"fTa0Pi_Vub":-0.4357724668812592,
	"fTa0Pi_Vtbtdcosβ":-3.0607623940371243e-2,
	"fTa0Pi_Vtbtdsinβ":-1.60936663011181e-2,
	"fTa0Pi_Vudcosγ":-6.041581944466425e-4,
	"fTa0Pi_Vudsinγ":6.040875582709915e-4,
	"fTa0Pi_fBPipar":-1.1800028731014712e-3,
	"fTa0Pi_λBp":7.795428369055065e-4,
	"fTa1Pi_fTa2Pi":0.882577189688109,
	"fTa1Pi_fTa3Pi":0.7751534358355332,
	"fTa1Pi_A0a1Rho":6.395086939957539e-3,
	"fTa1Pi_A0a2Rho":-7.647445944588289e-4,
	"fTa1Pi_A1a0Rho":-3.83537945358626e-2,
	"fTa1Pi_A1a1Rho":-7.250984774770057e-4,
	"fTa1Pi_A1a2Rho":5.031524118359104e-4,
	"fTa1Pi_Va0Rho":-3.3562804419170846e-2,
	"fTa1Pi_Va1Rho":1.4503592581142939e-3,
	"fTa1Pi_Va2Rho":2.9583145432389266e-3,
	"fTa1Pi_A2a0Rho":-2.5619664719074793e-2,
	"fTa1Pi_A2a1Rho":1.087156423669719e-2,
	"fTa1Pi_A2a2Rho":6.94899101612055e-3,
	"fTa1Pi_T1a0Rho":-3.181376092499219e-2,
	"fTa1Pi_T1a1Rho":1.5353540563642612e-3,
	"fTa1Pi_T1a2Rho":2.7279126879429533e-3,
	"fTa1Pi_T2a1Rho":-4.328411595693257e-4,
	"fTa1Pi_T2a2Rho":2.3033907014644683e-3,
	"fTa1Pi_T3a0Rho":-2.563455702643677e-2,
	"fTa1Pi_T3a1Rho":1.630629989745162e-2,
	"fTa1Pi_T3a2Rho":-3.7654766862035265e-3,
	"fTa1Pi_Vub":0.10758142055541142,
	"fTa1Pi_Vtbtdcosβ":3.751968308893373e-3,
	"fTa1Pi_Vtbtdsinβ":1.9807425951352065e-3,
	"fTa1Pi_Vudcosγ":5.4514545614586985e-5,
	"fTa1Pi_Vudsinγ":-5.450715848965459e-5,
	"fTa1Pi_fBPipar":1.232653500276743e-4,
	"fTa1Pi_λBp":9.251308274328802e-5,
	"fTa2Pi_fTa3Pi":0.9621048162482927,
	"fTa2Pi_A0a1Rho":6.7255831701150265e-3,
	"fTa2Pi_A0a2Rho":-8.042663723291755e-4,
	"fTa2Pi_A1a0Rho":-4.033590746494817e-2,
	"fTa2Pi_A1a1Rho":-7.625713555689773e-4,
	"fTa2Pi_A1a2Rho":5.291551819116795e-4,
	"fTa2Pi_Va0Rho":-3.529732037464968e-2,
	"fTa2Pi_Va1Rho":1.5253134020830612e-3,
	"fTa2Pi_Va2Rho":3.111199377070818e-3,
	"fTa2Pi_A2a0Rho":-2.694368152870283e-2,
	"fTa2Pi_A2a1Rho":1.1433403509544868e-2,
	"fTa2Pi_A2a2Rho":7.3081128475809e-3,
	"fTa2Pi_T1a0Rho":-3.345788682219112e-2,
	"fTa2Pi_T1a1Rho":1.6147007067475005e-3,
	"fTa2Pi_T1a2Rho":2.8688904210095066e-3,
	"fTa2Pi_T2a1Rho":-4.5521026460685926e-4,
	"fTa2Pi_T2a2Rho":2.4224292619354566e-3,
	"fTa2Pi_T3a0Rho":-2.695934346617118e-2,
	"fTa2Pi_T3a1Rho":1.7149004726099173e-2,
	"fTa2Pi_T3a2Rho":-3.96007542445658e-3,
	"fTa2Pi_Vub":0.11314119703105949,
	"fTa2Pi_Vtbtdcosβ":5.209380513368566e-3,
	"fTa2Pi_Vtbtdsinβ":2.7476466669186755e-3,
	"fTa2Pi_Vudcosγ":8.183013028039005e-5,
	"fTa2Pi_Vudsinγ":-8.181898386474221e-5,
	"fTa2Pi_fBPipar":1.881621644834041e-4,
	"fTa2Pi_λBp":-1.858285574964588e-5,
	"fTa3Pi_A0a1Rho":5.946529229765326e-3,
	"fTa3Pi_A0a2Rho":-7.111046537680932e-4,
	"fTa3Pi_A1a0Rho":-3.566362153028186e-2,
	"fTa3Pi_A1a1Rho":-6.742393545620441e-4,
	"fTa3Pi_A1a2Rho":4.6786080503787833e-4,
	"fTa3Pi_Va0Rho":-3.1208676189287174e-2,
	"fTa3Pi_Va1Rho":1.3486296281851045e-3,
	"fTa3Pi_Va2Rho":2.7508154411926755e-3,
	"fTa3Pi_A2a0Rho":-2.3822676147973714e-2,
	"fTa3Pi_A2a1Rho":1.0109021990437018e-2,
	"fTa3Pi_A2a2Rho":6.4615819272995255e-3,
	"fTa3Pi_T1a0Rho":-2.9582312332170773e-2,
	"fTa3Pi_T1a1Rho":1.4276628073923423e-3,
	"fTa3Pi_T1a2Rho":2.5365741994435617e-3,
	"fTa3Pi_T2a1Rho":-4.0248125340289936e-4,
	"fTa3Pi_T2a2Rho":2.1418286041195358e-3,
	"fTa3Pi_T3a0Rho":-2.383652389419832e-2,
	"fTa3Pi_T3a1Rho":1.5162559927629996e-2,
	"fTa3Pi_T3a2Rho":-3.5013624347465886e-3,
	"fTa3Pi_Vub":0.10003555353019618,
	"fTa3Pi_Vtbtdcosβ":4.738503864215843e-3,
	"fTa3Pi_Vtbtdsinβ":2.4994976597086543e-3,
	"fTa3Pi_Vudcosγ":7.391184981066444e-5,
	"fTa3Pi_Vudsinγ":-7.390150197803409e-5,
	"fTa3Pi_fBPipar":1.757421060289867e-4,
	"fTa3Pi_λBp":-4.052311746659943e-5,
	"A0a1Rho_A0a2Rho":-0.24348818596624963,
	"A0a1Rho_A1a0Rho":0.1095783031290958,
	"A0a1Rho_A1a1Rho":0.13285928525330287,
	"A0a1Rho_A1a2Rho":0.16568171231810924,
	"A0a1Rho_Va0Rho":-9.01636469823202e-3,
	"A0a1Rho_Va1Rho":0.2669982898168134,
	"A0a1Rho_Va2Rho":6.385221386748491e-2,
	"A0a1Rho_A2a0Rho":3.785639719805276e-2,
	"A0a1Rho_A2a1Rho":-0.24214463915794202,
	"A0a1Rho_A2a2Rho":0.40086404605130316,
	"A0a1Rho_T1a0Rho":5.580670534427926e-3,
	"A0a1Rho_T1a1Rho":0.2926353913130156,
	"A0a1Rho_T1a2Rho":2.297660443194516e-2,
	"A0a1Rho_T2a1Rho":0.1446675858206864,
	"A0a1Rho_T2a2Rho":0.2314304990926972,
	"A0a1Rho_T3a0Rho":-5.740470996885399e-2,
	"A0a1Rho_T3a1Rho":-0.15168498277390327,
	"A0a1Rho_T3a2Rho":0.5263799159618132,
	"A0a1Rho_Vub":5.94441578010496e-2,
	"A0a1Rho_Vtbtdcosβ":3.3228380690005443e-3,
	"A0a1Rho_Vtbtdsinβ":1.7469912143422822e-3,
	"A0a1Rho_Vudcosγ":6.602343805410224e-5,
	"A0a1Rho_Vudsinγ":-6.601578624352352e-5,
	"A0a1Rho_fBPipar":1.2790681992856483e-4,
	"A0a1Rho_λBp":-5.540468832337026e-5,
	"A0a2Rho_A1a0Rho":-0.12756770436990203,
	"A0a2Rho_A1a1Rho":3.953057291142434e-2,
	"A0a2Rho_A1a2Rho":0.2172001255482559,
	"A0a2Rho_Va0Rho":-0.12651328538064835,
	"A0a2Rho_Va1Rho":-5.429621418273201e-2,
	"A0a2Rho_Va2Rho":0.574034589928959,
	"A0a2Rho_A2a0Rho":-8.811206518724489e-2,
	"A0a2Rho_A2a1Rho":0.26041120752972396,
	"A0a2Rho_A2a2Rho":-0.11565565024530679,
	"A0a2Rho_T1a0Rho":-0.26642042964591894,
	"A0a2Rho_T1a1Rho":-2.176608106562397e-2,
	"A0a2Rho_T1a2Rho":0.5557653366735988,
	"A0a2Rho_T2a1Rho":4.034628186842528e-2,
	"A0a2Rho_T2a2Rho":0.43930155223981354,
	"A0a2Rho_T3a0Rho":-0.21597473124279884,
	"A0a2Rho_T3a1Rho":0.1845996097253001,
	"A0a2Rho_T3a2Rho":-5.7987342711579515e-2,
	"A0a2Rho_Vub":-7.108519208150037e-3,
	"A0a2Rho_Vtbtdcosβ":-3.9735541914439834e-4,
	"A0a2Rho_Vtbtdsinβ":-2.089106997733759e-4,
	"A0a2Rho_Vudcosγ":-7.895290217873786e-6,
	"A0a2Rho_Vudsinγ":7.894375190317033e-6,
	"A0a2Rho_fBPipar":-1.5295499506619276e-5,
	"A0a2Rho_λBp":6.625466752958994e-6,
	"A1a0Rho_A1a1Rho":0.6314794524309506,
	"A1a0Rho_A1a2Rho":0.3011429073771033,
	"A1a0Rho_Va0Rho":0.7983406070408344,
	"A1a0Rho_Va1Rho":0.5826197411279246,
	"A1a0Rho_Va2Rho":-0.3968337872296289,
	"A1a0Rho_A2a0Rho":0.954102647798598,
	"A1a0Rho_A2a1Rho":-0.18323870129456774,
	"A1a0Rho_A2a2Rho":0.30097729588639077,
	"A1a0Rho_T1a0Rho":0.820972631381963,
	"A1a0Rho_T1a1Rho":0.5866987246832912,
	"A1a0Rho_T1a2Rho":-0.42524534185531837,
	"A1a0Rho_T2a1Rho":0.6112501710633403,
	"A1a0Rho_T2a2Rho":0.19716388297204573,
	"A1a0Rho_T3a0Rho":0.7843677678999819,
	"A1a0Rho_T3a1Rho":-0.12303821314981764,
	"A1a0Rho_T3a2Rho":0.15868713588138966,
	"A1a0Rho_Vub":-0.35650946360304026,
	"A1a0Rho_Vtbtdcosβ":-1.992833713924921e-2,
	"A1a0Rho_Vtbtdsinβ":-1.0477377824575296e-2,
	"A1a0Rho_Vudcosγ":-3.9596793623826264e-4,
	"A1a0Rho_Vudsinγ":3.9592204538900304e-4,
	"A1a0Rho_fBPipar":-7.671063641849123e-4,
	"A1a0Rho_λBp":3.322832124455578e-4,
	"A1a1Rho_A1a2Rho":0.7553272952399976,
	"A1a1Rho_Va0Rho":0.4972194847647295,
	"A1a1Rho_Va1Rho":0.9073958909411288,
	"A1a1Rho_Va2Rho":-0.20904327061602349,
	"A1a1Rho_A2a0Rho":0.6300036890610817,
	"A1a1Rho_A2a1Rho":0.5181634301594006,
	"A1a1Rho_A2a2Rho":1.245239642695966e-2,
	"A1a1Rho_T1a0Rho":0.48528237625284315,
	"A1a1Rho_T1a1Rho":0.9073175002357983,
	"A1a1Rho_T1a2Rho":-0.24393985656476105,
	"A1a1Rho_T2a1Rho":0.9733152320910134,
	"A1a1Rho_T2a2Rho":0.6250903896538731,
	"A1a1Rho_T3a0Rho":0.4992020392283519,
	"A1a1Rho_T3a1Rho":0.49003994501186726,
	"A1a1Rho_T3a2Rho":-9.307515569690054e-2,
	"A1a1Rho_Vub":-6.739997238665227e-3,
	"A1a1Rho_Vtbtdcosβ":-3.7675560119161927e-4,
	"A1a1Rho_Vtbtdsinβ":-1.9808028906922684e-4,
	"A1a1Rho_Vudcosγ":-7.485980231414166e-6,
	"A1a1Rho_Vudsinγ":7.4851126409884746e-6,
	"A1a1Rho_fBPipar":-1.4502545666668218e-5,
	"A1a1Rho_λBp":6.281987332688313e-6,
	"A1a2Rho_Va0Rho":0.19444571983331485,
	"A1a2Rho_Va1Rho":0.7754280490137413,
	"A1a2Rho_Va2Rho":0.14139893129424377,
	"A1a2Rho_A2a0Rho":0.29275242049569994,
	"A1a2Rho_A2a1Rho":0.5639726090276617,
	"A1a2Rho_A2a2Rho":0.125834766846311,
	"A1a2Rho_T1a0Rho":0.1453542088846604,
	"A1a2Rho_T1a1Rho":0.7835319387307006,
	"A1a2Rho_T1a2Rho":9.717308783841615e-2,
	"A1a2Rho_T2a1Rho":0.7668842056085786,
	"A1a2Rho_T2a2Rho":0.8858512675809985,
	"A1a2Rho_T3a0Rho":0.13908369381171812,
	"A1a2Rho_T3a1Rho":0.6387725750357542,
	"A1a2Rho_T3a2Rho":-3.277986203362461e-2,
	"A1a2Rho_Vub":4.6769452312494415e-3,
	"A1a2Rho_Vtbtdcosβ":2.614341297077389e-4,
	"A1a2Rho_Vtbtdsinβ":1.374497096314258e-4,
	"A1a2Rho_Vudcosγ":5.194589597694041e-6,
	"A1a2Rho_Vudsinγ":-5.193987568826607e-6,
	"A1a2Rho_fBPipar":1.0063448009221504e-5,
	"A1a2Rho_λBp":-4.359128002285983e-6,
	"Va0Rho_Va1Rho":0.5690706235025177,
	"Va0Rho_Va2Rho":-0.43537195407055773,
	"Va0Rho_A2a0Rho":0.7764995139487991,
	"Va0Rho_A2a1Rho":-0.1261287331555251,
	"Va0Rho_A2a2Rho":0.22150775805048564,
	"Va0Rho_T1a0Rho":0.8153571557431677,
	"Va0Rho_T1a1Rho":0.4693228608755855,
	"Va0Rho_T1a2Rho":-0.37960520267767633,
	"Va0Rho_T2a1Rho":0.5079091487854582,
	"Va0Rho_T2a2Rho":0.11647703823737561,
	"Va0Rho_T3a0Rho":0.7767248684266207,
	"Va0Rho_T3a1Rho":-0.173911670950318,
	"Va0Rho_T3a2Rho":0.12931441181572448,
	"Va0Rho_Vub":-0.3119758434671727,
	"Va0Rho_Vtbtdcosβ":-1.7438975462512808e-2,
	"Va0Rho_Vtbtdsinβ":-9.168589105922026e-3,
	"Va0Rho_Vudcosγ":-3.465053343756933e-4,
	"Va0Rho_Vudsinγ":3.464651760128255e-4,
	"Va0Rho_fBPipar":-6.712827552436859e-4,
	"Va0Rho_λBp":2.907758308152679e-4,
	"Va1Rho_Va2Rho":-0.32683386386163976,
	"Va1Rho_A2a0Rho":0.5754252862427788,
	"Va1Rho_A2a1Rho":0.37537011861349623,
	"Va1Rho_A2a2Rho":0.18798471368545186,
	"Va1Rho_T1a0Rho":0.4918484824810561,
	"Va1Rho_T1a1Rho":0.9544372624793515,
	"Va1Rho_T1a2Rho":-0.35007292326027295,
	"Va1Rho_T2a1Rho":0.9324120982602652,
	"Va1Rho_T2a2Rho":0.6477739557251506,
	"Va1Rho_T3a0Rho":0.4906887344691351,
	"Va1Rho_T3a1Rho":0.42671605160998427,
	"Va1Rho_T3a2Rho":4.2809555057423794e-2,
	"Va1Rho_Vub":1.348150313156198e-2,
	"Va1Rho_Vtbtdcosβ":7.535955338473111e-4,
	"Va1Rho_Vtbtdsinβ":3.96204915638271e-4,
	"Va1Rho_Vudcosγ":1.4973636094919298e-5,
	"Va1Rho_Vudsinγ":-1.4971900719869922e-5,
	"Va1Rho_fBPipar":2.9008337524694626e-5,
	"Va1Rho_λBp":-1.2565380800503449e-5,
	"Va2Rho_A2a0Rho":-0.3722630713126005,
	"Va2Rho_A2a1Rho":0.19926114754487878,
	"Va2Rho_A2a2Rho":-8.972202817903573e-2,
	"Va2Rho_T1a0Rho":-0.5068036137029275,
	"Va2Rho_T1a1Rho":-0.27740655221363403,
	"Va2Rho_T1a2Rho":0.9602223052146441,
	"Va2Rho_T2a1Rho":-0.24621463542551195,
	"Va2Rho_T2a2Rho":0.39458443168676843,
	"Va2Rho_T3a0Rho":-0.5059128400627372,
	"Va2Rho_T3a1Rho":0.10337101822955364,
	"Va2Rho_T3a2Rho":0.10496354613678158,
	"Va2Rho_Vub":2.7498377767895786e-2,
	"Va2Rho_Vtbtdcosβ":1.5371175210870643e-3,
	"Va2Rho_Vtbtdsinβ":8.08143746100958e-4,
	"Va2Rho_Vudcosγ":3.054189862061369e-5,
	"Va2Rho_Vudsinγ":-3.053835895606657e-5,
	"Va2Rho_fBPipar":5.916864135196817e-5,
	"Va2Rho_λBp":-2.5629752459900027e-5,
	"A2a0Rho_A2a1Rho":-0.23450039751935425,
	"A2a0Rho_A2a2Rho":0.39268149206057107,
	"A2a0Rho_T1a0Rho":0.7867450254598013,
	"A2a0Rho_T1a1Rho":0.5762890515730633,
	"A2a0Rho_T1a2Rho":-0.39866831285455784,
	"A2a0Rho_T2a1Rho":0.6084626086025087,
	"A2a0Rho_T2a2Rho":0.2107648800060511,
	"A2a0Rho_T3a0Rho":0.7835732189844988,
	"A2a0Rho_T3a1Rho":-0.11576031590312523,
	"A2a0Rho_T3a2Rho":0.14244794991623982,
	"A2a0Rho_Vub":-0.23814209355860874,
	"A2a0Rho_Vtbtdcosβ":-1.3311781066128132e-2,
	"A2a0Rho_Vtbtdsinβ":-6.998705349739025e-3,
	"A2a0Rho_Vudcosγ":-2.6449966394960923e-4,
	"A2a0Rho_Vudsinγ":2.6446900966400514e-4,
	"A2a0Rho_fBPipar":-5.124136501481723e-4,
	"A2a0Rho_λBp":2.2195938101177078e-4,
	"A2a1Rho_A2a2Rho":-0.5996502650537029,
	"A2a1Rho_T1a0Rho":-0.17828879228552316,
	"A2a1Rho_T1a1Rho":0.37084266592990306,
	"A2a1Rho_T1a2Rho":0.2003112000161226,
	"A2a1Rho_T2a1Rho":0.49718910077729883,
	"A2a1Rho_T2a2Rho":0.4953344032688997,
	"A2a1Rho_T3a0Rho":-0.16476403942451115,
	"A2a1Rho_T3a1Rho":0.7795088933159918,
	"A2a1Rho_T3a2Rho":-0.44899506611994305,
	"A2a1Rho_Vub":0.10105429153633826,
	"A2a1Rho_Vtbtdcosβ":5.648781299520661e-3,
	"A2a1Rho_Vtbtdsinβ":2.9698622373773662e-3,
	"A2a1Rho_Vudcosγ":1.1223898199860494e-4,
	"A2a1Rho_Vudsinγ":-1.1222597402060331e-4,
	"A2a1Rho_fBPipar":2.1743992258426809e-4,
	"A2a1Rho_λBp":-9.418724620583107e-5,
	"A2a2Rho_T1a0Rho":0.22002807223646784,
	"A2a2Rho_T1a1Rho":0.1886916638485179,
	"A2a2Rho_T1a2Rho":-0.10881404926309812,
	"A2a2Rho_T2a1Rho":3.6776129465169935e-2,
	"A2a2Rho_T2a2Rho":0.10952122168730502,
	"A2a2Rho_T3a0Rho":0.17722585867595664,
	"A2a2Rho_T3a1Rho":-0.3398988219988931,
	"A2a2Rho_T3a2Rho":0.6065714816441392,
	"A2a2Rho_Vub":6.459285423302878e-2,
	"A2a2Rho_Vtbtdcosβ":3.610642373791554e-3,
	"A2a2Rho_Vtbtdsinβ":1.8983051157212753e-3,
	"A2a2Rho_Vudcosγ":7.174199228226417e-5,
	"A2a2Rho_Vudsinγ":-7.17336777177449e-5,
	"A2a2Rho_fBPipar":1.3898534154183038e-4,
	"A2a2Rho_λBp":-6.020351013597371e-5,
	"T1a0Rho_T1a1Rho":0.5459040358736126,
	"T1a0Rho_T1a2Rho":-0.5725320691432844,
	"T1a0Rho_T2a1Rho":0.5478072598553265,
	"T1a0Rho_T2a2Rho":5.63284105535359e-2,
	"T1a0Rho_T3a0Rho":0.9558382559828105,
	"T1a0Rho_T3a1Rho":-0.27821899218917456,
	"T1a0Rho_T3a2Rho":0.18676818891042632,
	"T1a0Rho_Vub":-0.29571798513857844,
	"T1a0Rho_Vtbtdcosβ":-1.6530185893045335e-2,
	"T1a0Rho_Vtbtdsinβ":-8.690790501063545e-3,
	"T1a0Rho_Vudcosγ":-3.2844805604999744e-4,
	"T1a0Rho_Vudsinγ":3.284099904420267e-4,
	"T1a0Rho_fBPipar":-6.363004956790717e-4,
	"T1a0Rho_λBp":2.756227593138532e-4,
	"T1a1Rho_T1a2Rho":-0.356937572966489,
	"T1a1Rho_T2a1Rho":0.9625660393736839,
	"T1a1Rho_T2a2Rho":0.7011291579597363,
	"T1a1Rho_T3a0Rho":0.539999443168829,
	"T1a1Rho_T3a1Rho":0.40441726613109436,
	"T1a1Rho_T3a2Rho":8.681432510084856e-2,
	"T1a1Rho_Vub":1.427155403264782e-2,
	"T1a1Rho_Vtbtdcosβ":7.977581783715317e-4,
	"T1a1Rho_Vtbtdsinβ":4.1942354694310884e-4,
	"T1a1Rho_Vudcosγ":1.5851129841272775e-5,
	"T1a1Rho_Vudsinγ":-1.5849292768763693e-5,
	"T1a1Rho_fBPipar":3.070830102146954e-5,
	"T1a1Rho_λBp":-1.330174456699105e-5,
	"T1a2Rho_T2a1Rho":-0.3081441732717756,
	"T1a2Rho_T2a2Rho":0.32801592487120024,
	"T1a2Rho_T3a0Rho":-0.5723697975341155,
	"T1a2Rho_T3a1Rho":0.1185542199891047,
	"T1a2Rho_T3a2Rho":5.600367850236072e-2,
	"T1a2Rho_Vub":2.535672678293388e-2,
	"T1a2Rho_Vtbtdcosβ":1.4174024862136417e-3,
	"T1a2Rho_Vtbtdsinβ":7.452032386829925e-4,
	"T1a2Rho_Vudcosγ":2.8163209673363996e-5,
	"T1a2Rho_Vudsinγ":-2.8159945687845205e-5,
	"T1a2Rho_fBPipar":5.4560421184657754e-5,
	"T1a2Rho_λBp":-2.363363526842786e-5,
	"T2a1Rho_T2a2Rho":0.6758161338560833,
	"T2a1Rho_T3a0Rho":0.5552383244275569,
	"T2a1Rho_T3a1Rho":0.4719623872122439,
	"T2a1Rho_T3a2Rho":-4.6798393056588464e-2,
	"T2a1Rho_Vub":-4.023382079665057e-3,
	"T2a1Rho_Vtbtdcosβ":-2.249009429169071e-4,
	"T2a1Rho_Vtbtdsinβ":-1.1824228662903742e-4,
	"T2a1Rho_Vudcosγ":-4.4686900669728625e-6,
	"T2a1Rho_Vudsinγ":4.468172166497892e-6,
	"T2a1Rho_fBPipar":-8.657167099228723e-6,
	"T2a1Rho_λBp":3.749977094058363e-6,
	"T2a2Rho_T3a0Rho":5.282810770634125e-2,
	"T2a2Rho_T3a1Rho":0.5559766026447981,
	"T2a2Rho_T3a2Rho":8.655951636442345e-2,
	"T2a2Rho_Vub":2.141067379082884e-2,
	"T2a2Rho_Vtbtdcosβ":1.1968241217860849e-3,
	"T2a2Rho_Vtbtdsinβ":6.292335595203113e-4,
	"T2a2Rho_Vudcosγ":2.3780407478490456e-5,
	"T2a2Rho_Vudsinγ":-2.3777651439440185e-5,
	"T2a2Rho_fBPipar":4.606964415756967e-5,
	"T2a2Rho_λBp":-1.995573243957984e-5,
	"T3a0Rho_T3a1Rho":-0.34236450160520454,
	"T3a0Rho_T3a2Rho":0.2561643993690852,
	"T3a0Rho_Vub":-0.23828052180472123,
	"T3a0Rho_Vtbtdcosβ":-1.3319518994661862e-2,
	"T3a0Rho_Vtbtdsinβ":-7.0027735868601415e-3,
	"T3a0Rho_Vudcosγ":-2.6465341343600977e-4,
	"T3a0Rho_Vudsinγ":2.6462274133155246e-4,
	"T3a0Rho_fBPipar":-5.127115081143914e-4,
	"T3a0Rho_λBp":2.220884025020903e-4,
	"T3a1Rho_T3a2Rho":-0.6447735087570543,
	"T3a1Rho_Vub":0.15157171018256363,
	"T3a1Rho_Vtbtdcosβ":8.472628218011374e-3,
	"T3a1Rho_Vtbtdsinβ":4.454507487828023e-3,
	"T3a1Rho_Vudcosγ":1.6834766927793757e-4,
	"T3a1Rho_Vudsinγ":-1.6832815856303627e-4,
	"T3a1Rho_fBPipar":3.2613895389488253e-4,
	"T3a1Rho_λBp":-1.4127180318389886e-4,
	"T3a2Rho_Vub":-3.500118019231041e-2,
	"T3a2Rho_Vtbtdcosβ":-1.9565127727231876e-3,
	"T3a2Rho_Vtbtdsinβ":-1.0286419481650316e-3,
	"T3a2Rho_Vudcosγ":-3.8875111326903116e-5,
	"T3a2Rho_Vudsinγ":3.887060588161175e-5,
	"T3a2Rho_fBPipar":-7.531252553042701e-5,
	"T3a2Rho_λBp":3.26227092996131e-5,
	"Vub_Vtbtdcosβ":5.589848005122776e-2,
	"Vub_Vtbtdsinβ":2.9388778964490832e-2,
	"Vub_Vudcosγ":1.1106800145959583e-3,
	"Vub_Vudsinγ":-1.110551291928134e-3,
	"Vub_fBPipar":2.1517138883897138e-3,
	"Vub_λBp":-9.320459801750033e-4,
	"Vtbtdcosβ_Vtbtdsinβ":0.2594017505700872,
	"Vtbtdcosβ_Vudcosγ":-6.683297555184118e-4,
	"Vtbtdcosβ_Vudsinγ":6.682707666235332e-4,
	"Vtbtdcosβ_fBPipar":-9.012829670255294e-4,
	"Vtbtdcosβ_λBp":6.272861594256663e-4,
	"Vtbtdsinβ_Vudcosγ":-3.3875774149244174e-4,
	"Vtbtdsinβ_Vudsinγ":3.3872804321181054e-4,
	"Vtbtdsinβ_fBPipar":-4.5062821155390217e-4,
	"Vtbtdsinβ_λBp":2.5720967216756596e-4,
	"Vudcosγ_Vudsinγ":-0.9999785970282874,
	"Vudcosγ_fBPipar":-7.515863856397966e-5,
	"Vudcosγ_λBp":1.9122940420737678e-4,
	"Vudsinγ_fBPipar":7.516117903834629e-5,
	"Vudsinγ_λBp":-1.9121525021021204e-4,
	"fBPipar_λBp":1.1379726809850016e-4
}
